SpeedFolding: Learning Efficient Bimanual Folding of Garments

Folding garments reliably and efficiently is a long standing challenge in robotic manipulation due to the complex dynamics and high dimensional configuration space of garments. An intuitive approach is to initially manipulate the garment to a canonical smooth configuration before folding. In this work, we develop SpeedFolding, a reliable and efficient bimanual system, which given user-defined instructions as folding lines, manipulates an initially crumpled garment to (1) a smoothed and (2) a folded configuration. Our primary contribution is a novel neural network architecture that is able to predict pairs of gripper poses to parameterize a diverse set of bimanual action primitives. After learning from 4300 human-annotated and self-supervised actions, the robot is able to fold garments from a random initial configuration in under 120s on average with a success rate of 93%. Real-world experiments show that the system is able to generalize to unseen garments of different color, shape, and stiffness. While prior work achieved 3-6 Folds Per Hour (FPH), SpeedFolding achieves 30-40 FPH.

==> figures/cov-over-step.txt <==
step cov cov_err cov_max cov_max_err cov_fling cov_fling_err cov_flingbot cov_flingbot_err cov_stretch cov_stretch_err
0 0.328 0.062 0.359 0.055 0.276 0.052 0.280 0.042 0.333 0.057
1 0.648 0.072 0.515 0.072 0.439 0.085 0.503 0.075 0.603 0.060
2 0.868 0.058 0.711 0.087 0.777 0.076 0.602 0.063 0.713 0.052
3 0.922 0.062 0.858 0.056 0.883 0.058 0.714 0.062 0.792 0.024
4 0.885 0.070 0.870 0.085 0.856 0.096 0.728 0.064 0.731 0.041
5 0.889 0.063 0.928 0.051 0.792 0.078 0.746 0.069 0.794 0.023
6 0.918 0.030 0.956 0.042 0.844 0.092 0.645 0.093 0.809 0.019
7 0.971 0.030 0.933 0.030 0.929 0.051 0.666 0.083 0.794 0.026
8 0.971 0.030 0.933 0.030 0.932 0.053 0.645 0.051 0.816 0.024
9 0.971 0.030 0.933 0.030 0.904 0.030 0.682 0.078 0.831 0.021

==> figures/done-over-step.txt <==
step hist_cum  hist_max_cum  hist_fling_cum hist_flingbot_cum hist_no_cum
0  0      0       0     0       0
1 0.123   0       0     0       0
2 0.236   0.081   0     0       0
3 0.528   0.142   0.111 0.071   0.081
4 0.714   0.333   0.111 0.142   0.222
5 0.754   0.487   0.444 0.142   0.222
6 0.955   0.750   0.667 0.212   0.262
7 1.000   0.917   0.778 0.212   0.333
8 1.000   1.000   0.778 0.212   0.333
9 1.000   1.000   0.889 0.212   0.333


==> figures/fold-per-hour-over-step.txt <==
step fph err
1 100 10
2 50 8
3 25 6
4 12.5 4
5 7 3
6 4 2
7 3 2
8 2 2
9 1 1
10 1 1

==> figures/generalization-cov-over-step.txt <==
step trained trained_err shirts shirts_err towels towels_err
0 0.328 0.062 0.277 0.020 0.438 0.048
1 0.648 0.072 0.454 0.079 0.809 0.078
2 0.868 0.058 0.613 0.071 0.844 0.091
3 0.922 0.062 0.824 0.084 0.906 0.055
4 0.885 0.090 0.859 0.069 0.913 0.052
5 0.889 0.063 0.906 0.068 0.920 0.051
6 0.918 0.030 0.861 0.062 0.920 0.051
7 0.971 0.030 0.789 0.081 0.920 0.051
8 0.971 0.030 0.839 0.076 0.920 0.051
9 0.971 0.030 0.799 0.064 0.920 0.051


==> figures/success-rate-over-step.txt <==
step rate err
1 0.3 0.1
2 0.5 0.08
3 0.6 0.06
4 0.7 0.04
5 0.8 0.03
6 0.82 0.03
7 0.85 0.03
8 0.86 0.03
9 0.88 0.03
10 0.89 0.03
